NETT Regularization for Compressed Sensing Photoacoustic Tomography

We discuss several methods for image reconstruction in compressed sensing photoacoustic tomography (CS-PAT). In particular, we apply the deep learning method of [H. Li, J. Schwab, S. Antholzer, and M. Haltmeier. NETT: Solving Inverse Problems with Deep Neural Networks (2018), arXiv:1803.00092], which is based on a learned regularizer, for the first time to the CS-PAT problem. We propose a network architecture and training strategy for the NETT that we expect to be useful for other inverse problems as well. All algorithms are compared and evaluated on simulated data, and validated using experimental data for two different types of phantoms. The results on the one the hand indicate great potential of deep learning methods, and on the other hand show that significant future work is required to improve their performance on real-word data.

==> pics/log.txt <==
# Mean Error wrt to blood vessel phantoms (from val. data)
# first error from sparse sampling then bernoulli
fbp
RMAE: 4.5233  MSE: 3.371E-03  PSNR: 24.92  SSIM: 0.3913
RMAE: 5.3796  MSE: 4.742E-03  PSNR: 23.44  SSIM: 0.3202
l1
RMAE: 1.7116  MSE: 7.475E-04  PSNR: 31.69  SSIM: 0.7594
RMAE: 1.0838  MSE: 2.847E-04  PSNR: 35.79  SSIM: 0.8635
unet
RMAE: 1.4586  MSE: 7.241E-04  PSNR: 31.94  SSIM: 0.8594
RMAE: 1.5888  MSE: 9.593E-04  PSNR: 31.37  SSIM: 0.8451
reg
RMAE: 1.3867  MSE: 4.783E-04  PSNR: 33.56  SSIM: 0.8910
RMAE: 1.4262  MSE: 4.550E-04  PSNR: 33.68  SSIM: 0.8775
reg-H_1
RMAE: 2.0193  MSE: 1.058E-03  PSNR: 30.05  SSIM: 0.7504
RMAE: 2.2246  MSE: 1.256E-03  PSNR: 29.27  SSIM: 0.7007

with noise
fbp
RMAE: 4.5233  MSE: 3.371E-03  PSNR: 24.92  SSIM: 0.3913
RMAE: 5.3796  MSE: 4.742E-03  PSNR: 23.44  SSIM: 0.3202
unet
RMAE: 1.5198  MSE: 7.564E-04  PSNR: 31.61  SSIM: 0.8477
RMAE: 1.6173  MSE: 9.809E-04  PSNR: 31.19  SSIM: 0.8388
reg
RMAE: 2.2433  MSE: 1.200E-03  PSNR: 29.47  SSIM: 0.7516
RMAE: 1.8201  MSE: 8.013E-04  PSNR: 31.17  SSIM: 0.8170
reg-H_1
RMAE: 2.5392  MSE: 1.344E-03  PSNR: 28.95  SSIM: 0.6214
RMAE: 2.4701  MSE: 1.394E-03  PSNR: 28.77  SSIM: 0.6451
l1
RMAE: 3.2405  MSE: 2.445E-03  PSNR: 26.23  SSIM: 0.4614
RMAE: 3.4758  MSE: 2.770E-03  PSNR: 25.68  SSIM: 0.4226


## Errors for single blood vessel image used for plotting (without noise)
fbp
RMAE: 4.5845	MSE: 3.346E-03	PSNR: 24.75	SSIM: 0.3563
RMAE: 5.6146	MSE: 5.012E-03	PSNR: 23.00	SSIM: 0.2798
l1
RMAE: 1.5921	MSE: 5.972E-04	PSNR: 32.24	SSIM: 0.7710
RMAE: 1.0344	MSE: 2.443E-04	PSNR: 36.12	SSIM: 0.8748
reg H1
RMAE: 1.8532	MSE: 8.370E-04	PSNR: 30.77	SSIM: 0.7565
RMAE: 2.0544	MSE: 1.006E-03	PSNR: 29.97	SSIM: 0.7173
reg
RMAE: 1.2551	MSE: 3.622E-04	PSNR: 34.41	SSIM: 0.8908
RMAE: 1.3645	MSE: 3.864E-04	PSNR: 34.13	SSIM: 0.8760
unet_sparse
RMAE: 1.3382	MSE: 5.526E-04	PSNR: 32.58	SSIM: 0.8566
RMAE: 1.2498	MSE: 4.882E-04	PSNR: 33.11	SSIM: 0.8745

## with noise:
fbp
RMAE: 4.5845	MSE: 3.346E-03	PSNR: 24.75	SSIM: 0.3563
RMAE: 5.6146	MSE: 5.012E-03	PSNR: 23.00	SSIM: 0.2798
reg H1
RMAE: 2.3941	MSE: 1.136E-03	PSNR: 29.45	SSIM: 0.6319
RMAE: 2.4059	MSE: 1.201E-03	PSNR: 29.20	SSIM: 0.6358
reg
RMAE: 2.2253	MSE: 1.116E-03	PSNR: 29.52	SSIM: 0.7236
RMAE: 1.8902	MSE: 8.094E-04	PSNR: 30.92	SSIM: 0.7927
unet
RMAE: 1.4478	MSE: 6.232E-04	PSNR: 32.05	SSIM: 0.8426
RMAE: 1.2723	MSE: 5.082E-04	PSNR: 32.94	SSIM: 0.8677
l1
RMAE: 3.3571	MSE: 2.551E-03	PSNR: 25.93	SSIM: 0.4393
RMAE: 3.6222	MSE: 2.951E-03	PSNR: 25.30	SSIM: 0.3931

